Remote Anomaly Detection in Industry 4.0 Using Resource-Constrained Devices

A central use case for the Internet of Things (IoT) is the adoption of sensors to monitor physical processes, such as the environment and industrial manufacturing processes, where they provide data for predictive maintenance, anomaly detection, or similar. The sensor devices are typically resource-constrained in terms of computation and power, and need to rely on cloud or edge computing for data processing. However, the capacity of the wireless link and their power constraints limit the amount of data that can be transmitted to the cloud. While this is not problematic for the monitoring of slowly varying processes such as temperature, it is more problematic for complex signals such as those captured by vibration and acoustic sensors. In this paper, we consider the specific problem of remote anomaly detection based on signals that fall into the latter category over wireless channels with resource-constrained sensors. We study the impact of source coding on the detection accuracy with both an anomaly detector based on Principal Component Analysis (PCA) and one based on an autoencoder. We show that the coded transmission is beneficial when the signal-to-noise ratio (SNR) of the channel is low, while uncoded transmission performs best in the high SNR regime.

==> autoencoder_res_coded.dat <==
-8.276938359142397061e+00 5.976194941623198531e-01 6.521410510265297500e-01 7.336313468865400811e-01
-3.827756853378629920e+00 6.114305310424459350e-01 6.413036978229307294e-01 7.357383955091575389e-01
0.000000000000000000e+00 5.685397511349773447e-01 6.337632714077258145e-01 6.730980204494259045e-01
2.620776554307988615e+00 5.497945704784450438e-01 6.020223124731856057e-01 6.112909054888412408e-01
4.771212547196624243e+00 5.603123994937075913e-01 5.946168143250951665e-01 5.829674007936145319e-01
1.176091259055681348e+01 5.957860248117423652e-01 6.552583061298844491e-01 7.007647651562727287e-01
2.406540180433955101e+01 6.356374067103264247e-01 7.143053294958618959e-01 7.773835324692919269e-01
3.612253906096437106e+01 6.525859982948640781e-01 7.107379625883157859e-01 8.135731745311027829e-01
4.816473303765249625e+01 6.367279209607836776e-01 7.066808782945467327e-01 8.009599971987924061e-01


==> autoencoder_res_uncoded.dat <==
-8.279999999999999361e+00 5.395265444174495162e-01 6.626743355065578545e-01 5.421929610961693236e-01 7.545020258406827107e-01 5.499806253619752283e-01 8.319422270760213900e-01
-3.830000000000000071e+00 5.508411480313124553e-01 6.626743355065578545e-01 5.671776124312590817e-01 7.545020258406827107e-01 6.057035356549790306e-01 8.319422270760213900e-01
0.000000000000000000e+00 5.596487585432255996e-01 6.626743355065578545e-01 6.316949911325605571e-01 7.545020258406827107e-01 6.341839560375179818e-01 8.319422270760213900e-01
2.620000000000000107e+00 6.047345405683827169e-01 6.626743355065578545e-01 6.677998016879258536e-01 7.545020258406827107e-01 6.992064980541066177e-01 8.319422270760213900e-01
4.769999999999999574e+00 5.926550115984643430e-01 6.626743355065578545e-01 6.822735831626061120e-01 7.545020258406827107e-01 7.491577954129766681e-01 8.319422270760213900e-01
1.175999999999999979e+01 6.513782330604749315e-01 6.626743355065578545e-01 7.123289295175880831e-01 7.545020258406827107e-01 8.048924231758126657e-01 8.319422270760213900e-01
2.407000000000000028e+01 6.581390701180718228e-01 6.626743355065578545e-01 7.505187707611289394e-01 7.545020258406827107e-01 8.356676234407984794e-01 8.319422270760213900e-01
3.611999999999999744e+01 6.449432213826736815e-01 6.626743355065578545e-01 7.380082109254419986e-01 7.545020258406827107e-01 8.056199685825340406e-01 8.319422270760213900e-01
4.815999999999999659e+01 6.605938876764562151e-01 6.626743355065578545e-01 7.630218927497545156e-01 7.545020258406827107e-01 8.216943251591775077e-01 8.319422270760213900e-01
6.020000000000000284e+01 6.583070720117858432e-01 6.626743355065578545e-01 7.675182524766885894e-01 7.545020258406827107e-01 8.167831204659646849e-01 8.319422270760213900e-01


==> pca_res_coded.dat <==
-8.276938359142397061e+00 5.163499999999999757e-01 5.866599999999999593e-01 7.023099999999999898e-01
-7.904362715937953254e+00 5.174600000000000311e-01 5.901300000000000434e-01 7.116199999999999193e-01
-7.529600821049982962e+00 5.197400000000000908e-01 6.054399999999999782e-01 7.422500000000000764e-01
-7.152461480085023027e+00 5.197400000000000908e-01 6.054399999999999782e-01 7.422500000000000764e-01
-6.772735978205110641e+00 5.220000000000000195e-01 6.123699999999999699e-01 7.564699999999999758e-01
-6.390196344162491826e+00 5.220000000000000195e-01 6.123699999999999699e-01 7.564699999999999758e-01
-6.004593422308496464e+00 5.218599999999999905e-01 6.145700000000000607e-01 7.644500000000000739e-01
-5.615654728598515000e+00 5.218599999999999905e-01 6.145700000000000607e-01 7.644500000000000739e-01
-5.223082063325962032e+00 5.250699999999999257e-01 6.244600000000000151e-01 7.815900000000000070e-01
-4.826548849565418742e+00 5.250699999999999257e-01 6.244600000000000151e-01 7.815900000000000070e-01
-4.425697162030055587e+00 5.256300000000000416e-01 6.324400000000000022e-01 7.938700000000000756e-01
-4.020134406188130782e+00 5.256300000000000416e-01 6.324400000000000022e-01 7.938700000000000756e-01
-3.609429601972812485e+00 5.273200000000000109e-01 6.413800000000000612e-01 8.096900000000000208e-01
-3.193109220193467657e+00 5.273200000000000109e-01 6.413800000000000612e-01 8.096900000000000208e-01
-2.770652512753983832e+00 5.276899999999999924e-01 6.456699999999999662e-01 8.199300000000000477e-01
-2.341486269952515187e+00 5.276899999999999924e-01 6.456699999999999662e-01 8.199300000000000477e-01
-1.904978929443120972e+00 5.286300000000000443e-01 6.502900000000000347e-01 8.287400000000000322e-01
-1.460433951878536529e+00 5.286300000000000443e-01 6.502900000000000347e-01 8.287400000000000322e-01
-1.007082367864267969e+00 5.296499999999999542e-01 6.552299999999999791e-01 8.364300000000000068e-01
-5.440743897449038524e-01 5.296499999999999542e-01 6.552299999999999791e-01 8.364300000000000068e-01
-7.046997011569479386e-02 5.329600000000001003e-01 6.657100000000000239e-01 8.513399999999999856e-01
4.147718228592625622e-01 5.329600000000001003e-01 6.657100000000000239e-01 8.513399999999999856e-01
9.128047547232976955e-01 5.333999999999999853e-01 6.723799999999999777e-01 8.593200000000000838e-01
1.424908850403038052e+00 5.333999999999999853e-01 6.723799999999999777e-01 8.593200000000000838e-01
1.952505456364333813e+00 5.371599999999999708e-01 6.816900000000000182e-01 8.696200000000000596e-01
2.497174104050237542e+00 5.371599999999999708e-01 6.816900000000000182e-01 8.696200000000000596e-01
3.060671338701985711e+00 5.391000000000000236e-01 6.893899999999999473e-01 8.775399999999999867e-01
3.644951669170744424e+00 5.391000000000000236e-01 6.893899999999999473e-01 8.775399999999999867e-01
4.252190775158472213e+00 5.414900000000000269e-01 6.996100000000000652e-01 8.854899999999999993e-01
4.884811075142094339e+00 5.414900000000000269e-01 6.996100000000000652e-01 8.854899999999999993e-01
5.545509707434829849e+00 5.499300000000000299e-01 7.334400000000000919e-01 9.107000000000000650e-01
6.237288904951356017e+00 5.499300000000000299e-01 7.334400000000000919e-01 9.107000000000000650e-01
6.963488648606691811e+00 5.607699999999999907e-01 7.754199999999999982e-01 9.366100000000000536e-01
7.727821364088523381e+00 5.607699999999999907e-01 7.754199999999999982e-01 9.366100000000000536e-01
8.534408284523024690e+00 5.736600000000000588e-01 8.140199999999999658e-01 9.586700000000000221e-01
9.387816945019316961e+00 5.736600000000000588e-01 8.140199999999999658e-01 9.586700000000000221e-01
1.029309911917859210e+01 5.875099999999999767e-01 8.460199999999999942e-01 9.748499999999999943e-01
1.125582837635124633e+01 5.875099999999999767e-01 8.460199999999999942e-01 9.748499999999999943e-01
1.228213636536400699e+01 5.994800000000000129e-01 8.725499999999999368e-01 9.828000000000000069e-01
1.337874695736233122e+01 5.994800000000000129e-01 8.725499999999999368e-01 9.828000000000000069e-01
1.455300755197077223e+01 6.116800000000000015e-01 8.921099999999999586e-01 9.866599999999999815e-01
1.581291720490709274e+01 6.116800000000000015e-01 8.921099999999999586e-01 9.866599999999999815e-01
1.716715178799887909e+01 6.205000000000000515e-01 9.089500000000000357e-01 9.906600000000000961e-01
1.862508712293414348e+01 6.205000000000000515e-01 9.089500000000000357e-01 9.906600000000000961e-01
2.019682186516674705e+01 6.253900000000000015e-01 9.153400000000000425e-01 9.917800000000001059e-01
2.189320272638607889e+01 6.253900000000000015e-01 9.153400000000000425e-01 9.917800000000001059e-01
2.372585524467925566e+01 6.273200000000000998e-01 9.200099999999999945e-01 9.926200000000000578e-01
2.570722356854788870e+01 6.273200000000000998e-01 9.200099999999999945e-01 9.926200000000000578e-01
2.785062249022975323e+01 6.284199999999999786e-01 9.223900000000000432e-01 9.931200000000000028e-01
3.017030422299331605e+01 6.284199999999999786e-01 9.223900000000000432e-01 9.931200000000000028e-01


==> pca_res_uncoded.dat <==
-8.276938359142395285e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-8.092794141468615976e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-7.908136728570031693e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-7.722944436621541620e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-7.537194626317082147e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-7.350863657705650311e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-7.163926842665937045e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-6.976358394880898928e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-6.788131377164460467e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-6.599217645983113556e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-6.409587793004658529e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-6.219211083495565617e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-6.028055391376549110e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-5.836087130733478290e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-5.643271183567382110e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-5.449570823553018251e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-5.254947635560272445e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-5.059361430676379889e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-4.862770156449772507e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-4.665129802057819575e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-4.466394298081265646e+00 5.000000000000000000e-01 5.144549999999999956e-01 5.000000000000000000e-01 6.296349999999999447e-01 5.000000000000000000e-01 9.242099999999999760e-01 5.000000000000000000e-01 9.935950000000000060e-01
-4.266515410547244258e+00 5.000050000000000328e-01 5.144549999999999956e-01 5.000050000000000328e-01 6.296349999999999447e-01 5.000050000000000328e-01 9.242099999999999760e-01 5.000050000000000328e-01 9.935950000000000060e-01
-4.065442628880655995e+00 5.000050000000000328e-01 5.144549999999999956e-01 5.000050000000000328e-01 6.296349999999999447e-01 5.000050000000000328e-01 9.242099999999999760e-01 5.000050000000000328e-01 9.935950000000000060e-01
-3.863123047380279562e+00 5.000050000000000328e-01 5.144549999999999956e-01 5.000149999999999872e-01 6.296349999999999447e-01 5.000149999999999872e-01 9.242099999999999760e-01 5.000149999999999872e-01 9.935950000000000060e-01
-3.659501239811002726e+00 5.000050000000000328e-01 5.144549999999999956e-01 5.000149999999999872e-01 6.296349999999999447e-01 5.000149999999999872e-01 9.242099999999999760e-01 5.000299999999999745e-01 9.935950000000000060e-01
-3.454519126677321417e+00 5.000100000000000655e-01 5.144549999999999956e-01 5.000400000000000400e-01 6.296349999999999447e-01 5.000599999999999490e-01 9.242099999999999760e-01 5.000800000000000800e-01 9.935950000000000060e-01
-3.248115834715360251e+00 5.000100000000000655e-01 5.144549999999999956e-01 5.000850000000000017e-01 6.296349999999999447e-01 5.001550000000000162e-01 9.242099999999999760e-01 5.001900000000000235e-01 9.935950000000000060e-01
-3.040227548111352096e+00 5.000499999999999945e-01 5.144549999999999956e-01 5.001700000000000035e-01 6.296349999999999447e-01 5.004649999999999377e-01 9.242099999999999760e-01 5.005249999999999977e-01 9.935950000000000060e-01
-2.830787350923559931e+00 5.001249999999999307e-01 5.144549999999999956e-01 5.003999999999999559e-01 6.296349999999999447e-01 5.011149999999999771e-01 9.242099999999999760e-01 5.012799999999999478e-01 9.935950000000000060e-01
-2.619725060152169327e+00 5.001349999999999962e-01 5.144549999999999956e-01 5.007349999999999302e-01 6.296349999999999447e-01 5.023649999999999505e-01 9.242099999999999760e-01 5.027649999999999064e-01 9.935950000000000060e-01
-2.406967048867563630e+00 5.002199999999999980e-01 5.144549999999999956e-01 5.015849999999999476e-01 6.296349999999999447e-01 5.047850000000000392e-01 9.242099999999999760e-01 5.057499999999999218e-01 9.935950000000000060e-01
-2.192436058771900065e+00 5.004150000000000542e-01 5.144549999999999956e-01 5.034099999999999131e-01 6.296349999999999447e-01 5.096549999999999692e-01 9.242099999999999760e-01 5.115799999999999237e-01 9.935950000000000060e-01
-1.976051001531679674e+00 5.007900000000000684e-01 5.144549999999999956e-01 5.058700000000000419e-01 6.296349999999999447e-01 5.181700000000000195e-01 9.242099999999999760e-01 5.218049999999999633e-01 9.935950000000000060e-01
-1.757726748180624687e+00 5.012499999999999734e-01 5.144549999999999956e-01 5.101299999999999724e-01 6.296349999999999447e-01 5.312749999999999417e-01 9.242099999999999760e-01 5.381000000000000227e-01 9.935950000000000060e-01
-1.537373905852247535e+00 5.020499999999999963e-01 5.144549999999999956e-01 5.153299999999999548e-01 6.296349999999999447e-01 5.511649999999999050e-01 9.242099999999999760e-01 5.634349999999999081e-01 9.935950000000000060e-01
-1.314898581060625293e+00 5.025150000000000450e-01 5.144549999999999956e-01 5.217500000000000471e-01 6.296349999999999447e-01 5.766499999999999959e-01 9.242099999999999760e-01 5.967700000000000227e-01 9.935950000000000060e-01
-1.090202128705896945e+00 5.034100000000000241e-01 5.144549999999999956e-01 5.289449999999999985e-01 6.296349999999999447e-01 6.059000000000001052e-01 9.242099999999999760e-01 6.388450000000001072e-01 9.935950000000000060e-01
-8.631808859384553223e-01 5.038400000000000656e-01 5.144549999999999956e-01 5.357049999999999867e-01 6.296349999999999447e-01 6.367949999999999999e-01 9.242099999999999760e-01 6.867499999999999716e-01 9.935950000000000060e-01
-6.337258899728165362e-01 5.041649999999999743e-01 5.144549999999999956e-01 5.396050000000000013e-01 6.296349999999999447e-01 6.647600000000000176e-01 9.242099999999999760e-01 7.358149999999999968e-01 9.935950000000000060e-01
-4.017225788992422331e-01 5.047650000000000192e-01 5.144549999999999956e-01 5.411500000000000199e-01 6.296349999999999447e-01 6.832599999999999785e-01 9.242099999999999760e-01 7.798249999999999904e-01 9.935950000000000060e-01
-1.670504744988337009e-01 5.048550000000000537e-01 5.144549999999999956e-01 5.427850000000000730e-01 6.296349999999999447e-01 6.924300000000001010e-01 9.242099999999999760e-01 8.137449999999999406e-01 9.935950000000000060e-01
7.041715397341892502e-02 5.049449999999999772e-01 5.144549999999999956e-01 5.446199999999999930e-01 6.296349999999999447e-01 6.986399999999999277e-01 9.242099999999999760e-01 8.362799999999999123e-01 9.935950000000000060e-01
3.108136461124662020e-01 5.052050000000000152e-01 5.144549999999999956e-01 5.460849999999999316e-01 6.296349999999999447e-01 7.047299999999999676e-01 9.242099999999999760e-01 8.446750000000000647e-01 9.935950000000000060e-01
5.542793279054474276e-01 5.052399999999999114e-01 5.144549999999999956e-01 5.476699999999998791e-01 6.296349999999999447e-01 7.111049999999999871e-01 9.242099999999999760e-01 8.525499999999999190e-01 9.935950000000000060e-01
8.009619116367193703e-01 5.055899999999999839e-01 5.144549999999999956e-01 5.493200000000000305e-01 6.296349999999999447e-01 7.174400000000000777e-01 9.242099999999999760e-01 8.600749999999999229e-01 9.935950000000000060e-01
1.051016919328167987e+00 5.056100000000000039e-01 5.144549999999999956e-01 5.510500000000000398e-01 6.296349999999999447e-01 7.241150000000000642e-01 9.242099999999999760e-01 8.674900000000000944e-01 9.935950000000000060e-01
1.304608130909049812e+00 5.056549999999999656e-01 5.144549999999999956e-01 5.530100000000000016e-01 6.296349999999999447e-01 7.308700000000000196e-01 9.242099999999999760e-01 8.746450000000000058e-01 9.935950000000000060e-01
1.561908058323706383e+00 5.058099999999999818e-01 5.144549999999999956e-01 5.549500000000000544e-01 6.296349999999999447e-01 7.377150000000000096e-01 9.242099999999999760e-01 8.819500000000000117e-01 9.935950000000000060e-01
1.823098446789972016e+00 5.061100000000000598e-01 5.144549999999999956e-01 5.568250000000000144e-01 6.296349999999999447e-01 7.445900000000000851e-01 9.242099999999999760e-01 8.889949999999999797e-01 9.935950000000000060e-01
2.088370804414169335e+00 5.064600000000000213e-01 5.144549999999999956e-01 5.587450000000000472e-01 6.296349999999999447e-01 7.514199999999999768e-01 9.242099999999999760e-01 8.956649999999999334e-01 9.935950000000000060e-01
2.357926961347826644e+00 5.067350000000000465e-01 5.144549999999999956e-01 5.607250000000000290e-01 6.296349999999999447e-01 7.585100000000000176e-01 9.242099999999999760e-01 9.023649999999999727e-01 9.935950000000000060e-01
2.631979659634468227e+00 5.069449999999999790e-01 5.144549999999999956e-01 5.626200000000000090e-01 6.296349999999999447e-01 7.653499999999999748e-01 9.242099999999999760e-01 9.088399999999999812e-01 9.935950000000000060e-01
2.910753174839047386e+00 5.070299999999999807e-01 5.144549999999999956e-01 5.646599999999999397e-01 6.296349999999999447e-01 7.722450000000000703e-01 9.242099999999999760e-01 9.149650000000000283e-01 9.935950000000000060e-01
3.194483970475197054e+00 5.071350000000000025e-01 5.144549999999999956e-01 5.667299999999999560e-01 6.296349999999999447e-01 7.793550000000000200e-01 9.242099999999999760e-01 9.209499999999999353e-01 9.935950000000000060e-01
3.483421386143199516e+00 5.072499999999999787e-01 5.144549999999999956e-01 5.686150000000000926e-01 6.296349999999999447e-01 7.864649999999999697e-01 9.242099999999999760e-01 9.265149999999999775e-01 9.935950000000000060e-01
3.777828360161207932e+00 5.074899999999999967e-01 5.144549999999999956e-01 5.707499999999999796e-01 6.296349999999999447e-01 7.933699999999999086e-01 9.242099999999999760e-01 9.319950000000000179e-01 9.935950000000000060e-01
4.077982187310615458e+00 5.078549999999999454e-01 5.144549999999999956e-01 5.747100000000000541e-01 6.296349999999999447e-01 8.024400000000000421e-01 9.242099999999999760e-01 9.387900000000000134e-01 9.935950000000000060e-01
4.384175312120072832e+00 5.081450000000000689e-01 5.144549999999999956e-01 5.770150000000000556e-01 6.296349999999999447e-01 8.094600000000000684e-01 9.242099999999999760e-01 9.434400000000000563e-01 9.935950000000000060e-01
4.696716157878464415e+00 5.084249999999999048e-01 5.144549999999999956e-01 5.792150000000000354e-01 6.296349999999999447e-01 8.160150000000000459e-01 9.242099999999999760e-01 9.479450000000000376e-01 9.935950000000000060e-01
5.015929991292312984e+00 5.087249999999999828e-01 5.144549999999999956e-01 5.813450000000000006e-01 6.296349999999999447e-01 8.222450000000000037e-01 9.242099999999999760e-01 9.521549999999999736e-01 9.935950000000000060e-01
5.342159822385013968e+00 5.087850000000000428e-01 5.144549999999999956e-01 5.835150000000000059e-01 6.296349999999999447e-01 8.287750000000000394e-01 9.242099999999999760e-01 9.558750000000000302e-01 9.935950000000000060e-01
5.675767338872659273e+00 5.092700000000000005e-01 5.144549999999999956e-01 5.860400000000000054e-01 6.296349999999999447e-01 8.353049999999999642e-01 9.242099999999999760e-01 9.593450000000000033e-01 9.935950000000000060e-01
6.017133873842959169e+00 5.094400000000000039e-01 5.144549999999999956e-01 5.880349999999999744e-01 6.296349999999999447e-01 8.411049999999999915e-01 9.242099999999999760e-01 9.626399999999999402e-01 9.935950000000000060e-01
6.366661405111021743e+00 5.096600000000000019e-01 5.144549999999999956e-01 5.898749999999999272e-01 6.296349999999999447e-01 8.469800000000000662e-01 9.242099999999999760e-01 9.659299999999999553e-01 9.935950000000000060e-01
6.724773584130691262e+00 5.098249999999999726e-01 5.144549999999999956e-01 5.920499999999999652e-01 6.296349999999999447e-01 8.526799999999999935e-01 9.242099999999999760e-01 9.686900000000000510e-01 9.935950000000000060e-01
7.091916791807440390e+00 5.099350000000000271e-01 5.144549999999999956e-01 5.942100000000000160e-01 6.296349999999999447e-01 8.579600000000000559e-01 9.242099999999999760e-01 9.712549999999999795e-01 9.935950000000000060e-01
7.468561217995938861e+00 5.100149999999999961e-01 5.144549999999999956e-01 5.965750000000000774e-01 6.296349999999999447e-01 8.630949999999999456e-01 9.242099999999999760e-01 9.736500000000000155e-01 9.935950000000000060e-01
7.855201960882657986e+00 5.101649999999999796e-01 5.144549999999999956e-01 5.989649999999999697e-01 6.296349999999999447e-01 8.678799999999999848e-01 9.242099999999999760e-01 9.758700000000000152e-01 9.935950000000000060e-01
8.252360141865084486e+00 5.102400000000000269e-01 5.144549999999999956e-01 6.007850000000000135e-01 6.296349999999999447e-01 8.726450000000000040e-01 9.242099999999999760e-01 9.778850000000000042e-01 9.935950000000000060e-01
8.660584030962786173e+00 5.105250000000000066e-01 5.144549999999999956e-01 6.027799999999999825e-01 6.296349999999999447e-01 8.770800000000000818e-01 9.242099999999999760e-01 9.795749999999999735e-01 9.935950000000000060e-01
9.080450177253652555e+00 5.107800000000000118e-01 5.144549999999999956e-01 6.049050000000000260e-01 6.296349999999999447e-01 8.813150000000000706e-01 9.242099999999999760e-01 9.812650000000000539e-01 9.935950000000000060e-01
9.512564538348300403e+00 5.110250000000000625e-01 5.144549999999999956e-01 6.069450000000000678e-01 6.296349999999999447e-01 8.853499999999999703e-01 9.242099999999999760e-01 9.827250000000000707e-01 9.935950000000000060e-01
9.957563602528466618e+00 5.112100000000000533e-01 5.144549999999999956e-01 6.090550000000000130e-01 6.296349999999999447e-01 8.891249999999999432e-01 9.242099999999999760e-01 9.839449999999999585e-01 9.935950000000000060e-01
1.041611549691665850e+01 5.115950000000000220e-01 5.144549999999999956e-01 6.108750000000000568e-01 6.296349999999999447e-01 8.926650000000000418e-01 9.242099999999999760e-01 9.851000000000000867e-01 9.935950000000000060e-01
1.088892107495357209e+01 5.116799999999999127e-01 5.144549999999999956e-01 6.127099999999999769e-01 6.296349999999999447e-01 8.958949999999999969e-01 9.242099999999999760e-01 9.862150000000000638e-01 9.935950000000000060e-01
1.137671497657861153e+01 5.118350000000000399e-01 5.144549999999999956e-01 6.143149999999999444e-01 6.296349999999999447e-01 8.988149999999999196e-01 9.242099999999999760e-01 9.871649999999999592e-01 9.935950000000000060e-01
1.188026665487874567e+01 5.121799999999999686e-01 5.144549999999999956e-01 6.158200000000000340e-01 6.296349999999999447e-01 9.015050000000000008e-01 9.242099999999999760e-01 9.879400000000000404e-01 9.935950000000000060e-01
1.240038136363289567e+01 5.121850000000000014e-01 5.144549999999999956e-01 6.172850000000000836e-01 6.296349999999999447e-01 9.041550000000000420e-01 9.242099999999999760e-01 9.886150000000000215e-01 9.935950000000000060e-01
1.293790110116873038e+01 5.125300000000000411e-01 5.144549999999999956e-01 6.186400000000000787e-01 6.296349999999999447e-01 9.065699999999999870e-01 9.242099999999999760e-01 9.892449999999999299e-01 9.935950000000000060e-01
1.349370550729391383e+01 5.128899999999999570e-01 5.144549999999999956e-01 6.198799999999999866e-01 6.296349999999999447e-01 9.088899999999999757e-01 9.242099999999999760e-01 9.897549999999999404e-01 9.935950000000000060e-01
1.406871271178152227e+01 5.128350000000000408e-01 5.144549999999999956e-01 6.209949999999999637e-01 6.296349999999999447e-01 9.108849999999999447e-01 9.242099999999999760e-01 9.902900000000000036e-01 9.935950000000000060e-01
1.466388013497899223e+01 5.132550000000000168e-01 5.144549999999999956e-01 6.218350000000000266e-01 6.296349999999999447e-01 9.125650000000000706e-01 9.242099999999999760e-01 9.907250000000000778e-01 9.935950000000000060e-01
1.528020524355350318e+01 5.132200000000000095e-01 5.144549999999999956e-01 6.229899999999999327e-01 6.296349999999999447e-01 9.141250000000000764e-01 9.242099999999999760e-01 9.911050000000000137e-01 9.935950000000000060e-01
1.591872626714084049e+01 5.132750000000000368e-01 5.144549999999999956e-01 6.239749999999999464e-01 6.296349999999999447e-01 9.156450000000000422e-01 9.242099999999999760e-01 9.914499999999999424e-01 9.935950000000000060e-01
1.658052288466201674e+01 5.134549999999999947e-01 5.144549999999999956e-01 6.247150000000000203e-01 6.296349999999999447e-01 9.169599999999999973e-01 9.242099999999999760e-01 9.917650000000000077e-01 9.935950000000000060e-01
1.726671689221685924e+01 5.135950000000000237e-01 5.144549999999999956e-01 6.254999999999999449e-01 6.296349999999999447e-01 9.182449999999999779e-01 9.242099999999999760e-01 9.920050000000000257e-01 9.935950000000000060e-01
1.797847286763545682e+01 5.136399999999999855e-01 5.144549999999999956e-01 6.261999999999999789e-01 6.296349999999999447e-01 9.194200000000000150e-01 9.242099999999999760e-01 9.922649999999999526e-01 9.935950000000000060e-01
1.871699884982276885e+01 5.138050000000000672e-01 5.144549999999999956e-01 6.267800000000000038e-01 6.296349999999999447e-01 9.201600000000000890e-01 9.242099999999999760e-01 9.924850000000000616e-01 9.935950000000000060e-01
1.948354705380798180e+01 5.137899999999999689e-01 5.144549999999999956e-01 6.271549999999999070e-01 6.296349999999999447e-01 9.209899999999999753e-01 9.242099999999999760e-01 9.926850000000000396e-01 9.935950000000000060e-01
2.027941464473876110e+01 5.137899999999999689e-01 5.144549999999999956e-01 6.276649999999999174e-01 6.296349999999999447e-01 9.216850000000000875e-01 9.242099999999999760e-01 9.928950000000000831e-01 9.935950000000000060e-01
2.110594459577498583e+01 5.137350000000000527e-01 5.144549999999999956e-01 6.279850000000000154e-01 6.296349999999999447e-01 9.223099999999999632e-01 9.242099999999999760e-01 9.930149999999999810e-01 9.935950000000000060e-01
2.196452665578526364e+01 5.138599999999999834e-01 5.144549999999999956e-01 6.281950000000000589e-01 6.296349999999999447e-01 9.226250000000000284e-01 9.242099999999999760e-01 9.931250000000000355e-01 9.935950000000000060e-01
2.285659845281139013e+01 5.140700000000000269e-01 5.144549999999999956e-01 6.286350000000000549e-01 6.296349999999999447e-01 9.230400000000000826e-01 9.242099999999999760e-01 9.932000000000000828e-01 9.935950000000000060e-01
2.378364675836184361e+01 5.141449999999999632e-01 5.144549999999999956e-01 6.288700000000000401e-01 6.296349999999999447e-01 9.233299999999999841e-01 9.242099999999999760e-01 9.932699999999999863e-01 9.935950000000000060e-01
2.474720893570122726e+01 5.139599999999999724e-01 5.144549999999999956e-01 6.290199999999999125e-01 6.296349999999999447e-01 9.234999999999999876e-01 9.242099999999999760e-01 9.932950000000000390e-01 9.935950000000000060e-01
2.574887459245818633e+01 5.140400000000000524e-01 5.144549999999999956e-01 6.292400000000000215e-01 6.296349999999999447e-01 9.237100000000000311e-01 9.242099999999999760e-01 9.933400000000000007e-01 9.935950000000000060e-01
2.679028745418386137e+01 5.139400000000000635e-01 5.144549999999999956e-01 6.294299999999999340e-01 6.296349999999999447e-01 9.238150000000000528e-01 9.242099999999999760e-01 9.933750000000000080e-01 9.935950000000000060e-01
2.787314747112841218e+01 5.138249999999999762e-01 5.144549999999999956e-01 6.295949999999999047e-01 6.296349999999999447e-01 9.239150000000000418e-01 9.242099999999999760e-01 9.934250000000000025e-01 9.935950000000000060e-01
2.899921316568948981e+01 5.140799999999999814e-01 5.144549999999999956e-01 6.298700000000000410e-01 6.296349999999999447e-01 9.240150000000000308e-01 9.242099999999999760e-01 9.934650000000000425e-01 9.935950000000000060e-01
3.017030422299331605e+01 5.140850000000000142e-01 5.144549999999999956e-01 6.299850000000000172e-01 6.296349999999999447e-01 9.241850000000000342e-01 9.242099999999999760e-01 9.935149999999999260e-01 9.935950000000000060e-01


==> pca_res_uncoded_ana.dat <==
-8.276938359142395285e+00 5.000000000000000000e-01 5.137676886867891257e-01 5.000000000000000000e-01 6.302098318721629511e-01 5.000000000000000000e-01 9.241865654403622621e-01 5.000000000000000000e-01 9.932970489028394301e-01
-8.092794141468615976e+00 5.000000000000000000e-01 5.137676886867891257e-01 5.000000000000000000e-01 6.302098318721629511e-01 5.000000000000000000e-01 9.241865654403622621e-01 5.000000000000000000e-01 9.932970489028394301e-01
-7.908136728570031693e+00 5.000000000000000000e-01 5.137676886867891257e-01 5.000000000000000000e-01 6.302098318721629511e-01 5.000000000000000000e-01 9.241865654403622621e-01 5.000000000000000000e-01 9.932970489028394301e-01
-7.722944436621541620e+00 5.000000000000000000e-01 5.137676886867891257e-01 5.000000000000000000e-01 6.302098318721629511e-01 5.000000000000000000e-01 9.241865654403622621e-01 5.000000000000000000e-01 9.932970489028394301e-01
-7.537194626317082147e+00 5.000000000000000000e-01 5.137676886867891257e-01 5.000000000000000000e-01 6.302098318721629511e-01 5.000000000000000000e-01 9.241865654403622621e-01 5.000000000000000000e-01 9.932970489028394301e-01
-7.350863657705650311e+00 5.000000000000000000e-01 5.137676886867891257e-01 5.000000000000000000e-01 6.302098318721629511e-01 5.000000000000000000e-01 9.241865654403622621e-01 5.000000000000000000e-01 9.932970489028394301e-01
-7.163926842665937045e+00 5.000000000000003331e-01 5.137676886867891257e-01 5.000000000000003331e-01 6.302098318721629511e-01 5.000000000000004441e-01 9.241865654403622621e-01 5.000000000000004441e-01 9.932970489028394301e-01
-6.976358394880898928e+00 5.000000000000004441e-01 5.137676886867891257e-01 5.000000000000006661e-01 6.302098318721629511e-01 5.000000000000017764e-01 9.241865654403622621e-01 5.000000000000019984e-01 9.932970489028394301e-01
-6.788131377164460467e+00 5.000000000000004441e-01 5.137676886867891257e-01 5.000000000000027756e-01 6.302098318721629511e-01 5.000000000000082157e-01 9.241865654403622621e-01 5.000000000000099920e-01 9.932970489028394301e-01
-6.599217645983113556e+00 5.000000000000017764e-01 5.137676886867891257e-01 5.000000000000142109e-01 6.302098318721629511e-01 5.000000000000406342e-01 9.241865654403622621e-01 5.000000000000486278e-01 9.932970489028394301e-01
-6.409587793004658529e+00 5.000000000000082157e-01 5.137676886867891257e-01 5.000000000000701661e-01 6.302098318721629511e-01 5.000000000001986189e-01 9.241865654403622621e-01 5.000000000002360334e-01 9.932970489028394301e-01
-6.219211083495565617e+00 5.000000000000393019e-01 5.137676886867891257e-01 5.000000000003377298e-01 6.302098318721629511e-01 5.000000000009466872e-01 9.241865654403622621e-01 5.000000000011175505e-01 9.932970489028394301e-01
-6.028055391376549110e+00 5.000000000001854072e-01 5.137676886867891257e-01 5.000000000015817347e-01 6.302098318721629511e-01 5.000000000043889337e-01 9.241865654403622621e-01 5.000000000051518789e-01 9.932970489028394301e-01
-5.836087130733478290e+00 5.000000000008448797e-01 5.137676886867891257e-01 5.000000000071882500e-01 6.302098318721629511e-01 5.000000000197621919e-01 9.241865654403622621e-01 5.000000000230733210e-01 9.932970489028394301e-01
-5.643271183567382110e+00 5.000000000037307935e-01 5.137676886867891257e-01 5.000000000316568993e-01 6.302098318721629511e-01 5.000000000862800942e-01 9.241865654403622621e-01 5.000000001002369299e-01 9.932970489028394301e-01
-5.449570823553018251e+00 5.000000000159325886e-01 5.137676886867891257e-01 5.000000001348646750e-01 6.302098318721629511e-01 5.000000003646403179e-01 9.241865654403622621e-01 5.000000004217067806e-01 9.932970489028394301e-01
-5.254947635560272445e+00 5.000000000656845689e-01 5.137676886867891257e-01 5.000000005547914350e-01 6.302098318721629511e-01 5.000000014892082012e-01 9.241865654403622621e-01 5.000000017152466114e-01 9.932970489028394301e-01
-5.059361430676379889e+00 5.000000002609267247e-01 5.137676886867891257e-01 5.000000021996984234e-01 6.302098318721629511e-01 5.000000058670925895e-01 9.241865654403622621e-01 5.000000067332557308e-01 9.932970489028394301e-01
-4.862770156449772507e+00 5.000000009968003090e-01 5.137676886867891257e-01 5.000000083902513826e-01 6.302098318721629511e-01 5.000000222581748588e-01 9.241865654403622621e-01 5.000000254647303244e-01 9.932970489028394301e-01
-4.665129802057819575e+00 5.000000036548367666e-01 5.137676886867891257e-01 5.000000307270280331e-01 6.302098318721629511e-01 5.000000811634461861e-01 9.241865654403622621e-01 5.000000926159501313e-01 9.932970489028394301e-01
-4.466394298081265646e+00 5.000000128354210593e-01 5.137676886867891257e-01 5.000001078285785105e-01 6.302098318721629511e-01 5.000002839388706377e-01 9.241865654403622621e-01 5.000003233467731345e-01 9.932970489028394301e-01
-4.266515410547244258e+00 5.000000430847848509e-01 5.137676886867891257e-01 5.000003618496444702e-01 6.302098318721629511e-01 5.000009511673377816e-01 9.241865654403622621e-01 5.000010816296578398e-01 9.932970489028394301e-01
-4.065442628880655995e+00 5.000001379356167064e-01 5.137676886867891257e-01 5.000011587677346547e-01 6.302098318721629511e-01 5.000030452135291181e-01 9.241865654403622621e-01 5.000034601718859051e-01 9.932970489028394301e-01
-3.863123047380279562e+00 5.000004202549228616e-01 5.137676886867891257e-01 5.000035335583379315e-01 6.302098318721629511e-01 5.000092994474373276e-01 9.241865654403622621e-01 5.000105657669433601e-01 9.932970489028394301e-01
-3.659501239811002726e+00 5.000012157865644236e-01 5.137676886867891257e-01 5.000102383756535041e-01 6.302098318721629511e-01 5.000270343663315575e-01 9.241865654403622621e-01 5.000307369806598068e-01 9.932970489028394301e-01
-3.454519126677321417e+00 5.000033320713896945e-01 5.137676886867891257e-01 5.000281248979957516e-01 6.302098318721629511e-01 5.000746672656714020e-01 9.241865654403622621e-01 5.000850261983373901e-01 9.932970489028394301e-01
-3.248115834715360251e+00 5.000086311618784363e-01 5.137676886867891257e-01 5.000730826904863369e-01 6.302098318721629511e-01 5.001955386145922056e-01 9.241865654403622621e-01 5.002232328066422706e-01 9.932970489028394301e-01
-3.040227548111352096e+00 5.000210809718559357e-01 5.137676886867891257e-01 5.001792299353661209e-01 6.302098318721629511e-01 5.004845722221120674e-01 9.241865654403622621e-01 5.005552315484873560e-01 9.932970489028394301e-01
-2.830787350923559931e+00 5.000484318920646043e-01 5.137676886867891257e-01 5.004138816122462030e-01 6.302098318721629511e-01 5.011340992698560814e-01 9.241865654403622621e-01 5.013059356662479260e-01 9.932970489028394301e-01
-2.619725060152169327e+00 5.001044074596503464e-01 5.137676886867891257e-01 5.008978405978727899e-01 6.302098318721629511e-01 5.025018810440806671e-01 9.241865654403622621e-01 5.028997182268706290e-01 9.932970489028394301e-01
-2.406967048867563630e+00 5.002106784426689767e-01 5.137676886867891257e-01 5.018254149112653106e-01 6.302098318721629511e-01 5.051925724742198920e-01 9.241865654403622621e-01 5.060684558221556495e-01 9.932970489028394301e-01
-2.192436058771900065e+00 5.003969343091215771e-01 5.137676886867891257e-01 5.034701005469479629e-01 6.302098318721629511e-01 5.101205813610977247e-01 9.241865654403622621e-01 5.119523703750515908e-01 9.932970489028394301e-01
-1.976051001531679674e+00 5.006965372613801923e-01 5.137676886867891257e-01 5.061534759327203092e-01 6.302098318721629511e-01 5.184918895205488099e-01 9.241865654403622621e-01 5.221274173273049435e-01 9.932970489028394301e-01
-1.757726748180624687e+00 5.011355704518103416e-01 5.137676886867891257e-01 5.101550540551401669e-01 6.302098318721629511e-01 5.316232687426127868e-01 9.241865654403622621e-01 5.384645878615997860e-01 9.932970489028394301e-01
-1.537373905852247535e+00 5.017157292923102307e-01 5.137676886867891257e-01 5.155604806930697004e-01 6.302098318721629511e-01 5.505408320634597175e-01 9.241865654403622621e-01 5.627380152552251547e-01 9.932970489028394301e-01
-1.314898581060625293e+00 5.023965059356643170e-01 5.137676886867891257e-01 5.220879127510237305e-01 6.302098318721629511e-01 5.753923314430673397e-01 9.241865654403622621e-01 5.959820267588287201e-01 9.932970489028394301e-01
-1.090202128705896945e+00 5.030870829934444011e-01 5.137676886867891257e-01 5.289808809161857805e-01 6.302098318721629511e-01 6.048563355124948471e-01 9.241865654403622621e-01 6.377489255170558646e-01 9.932970489028394301e-01
-8.631808859384553223e-01 5.036586801869196162e-01 5.137676886867891257e-01 5.350717658314054770e-01 6.302098318721629511e-01 6.358595323189546455e-01 9.241865654403622621e-01 6.855716776141691504e-01 9.932970489028394301e-01
-6.337258899728165362e-01 5.039801706814590609e-01 5.137676886867891257e-01 5.390655735032737761e-01 6.302098318721629511e-01 6.639033157034345267e-01 9.241865654403622621e-01 7.349724337628482651e-01 9.932970489028394301e-01
-4.017225788992422331e-01 5.041331635289759694e-01 5.137676886867891257e-01 5.407372034681301454e-01 6.302098318721629511e-01 6.840802735516129385e-01 9.241865654403622621e-01 7.801923510489504610e-01 9.932970489028394301e-01
-1.670504744988337009e-01 5.042910756699403585e-01 5.137676886867891257e-01 5.422690801979408448e-01 6.302098318721629511e-01 6.932248797506150861e-01 9.241865654403622621e-01 8.154893670963488939e-01 9.932970489028394301e-01
7.041715397341892502e-02 5.044541618192681653e-01 5.137676886867891257e-01 5.438495488453511939e-01 6.302098318721629511e-01 6.995137360662304626e-01 9.241865654403622621e-01 8.365400988935440818e-01 9.932970489028394301e-01
3.108136461124662020e-01 5.046225048244242783e-01 5.137676886867891257e-01 5.454782320082420810e-01 6.302098318721629511e-01 7.059126669160313838e-01 9.241865654403622621e-01 8.452532347391481515e-01 9.932970489028394301e-01
5.542793279054474276e-01 5.047961018158805269e-01 5.137676886867891257e-01 5.471559742605707211e-01 6.302098318721629511e-01 7.124140434534429467e-01 9.241865654403622621e-01 8.530834784976510932e-01 9.932970489028394301e-01
8.009619116367193703e-01 5.049750745214369729e-01 5.137676886867891257e-01 5.488822591750427415e-01 6.302098318721629511e-01 7.190135126149974631e-01 9.241865654403622621e-01 8.608062412050596635e-01 9.932970489028394301e-01
1.051016919328167987e+00 5.051593446452422587e-01 5.137676886867891257e-01 5.506576318410554283e-01 6.302098318721629511e-01 7.256981319839401756e-01 9.241865654403622621e-01 8.683965107891136181e-01 9.932970489028394301e-01
1.304608130909049812e+00 5.053489817324098299e-01 5.137676886867891257e-01 5.524813553979945890e-01 6.302098318721629511e-01 7.324574791112360428e-01 9.241865654403622621e-01 8.758371715396593427e-01 9.932970489028394301e-01
1.561908058323706383e+00 5.055439044857157338e-01 5.137676886867891257e-01 5.543526693811289263e-01 6.302098318721629511e-01 7.392851395511801371e-01 9.241865654403622621e-01 8.831085685073015723e-01 9.932970489028394301e-01
1.823098446789972016e+00 5.057441120041610283e-01 5.137676886867891257e-01 5.562709470196958161e-01 6.302098318721629511e-01 7.461614226125007354e-01 9.241865654403622621e-01 8.901897764643356137e-01 9.932970489028394301e-01
2.088370804414169335e+00 5.059494515075221299e-01 5.137676886867891257e-01 5.582358787110667242e-01 6.302098318721629511e-01 7.530824616598100762e-01 9.241865654403622621e-01 8.970599211693460751e-01 9.932970489028394301e-01
2.357926961347826644e+00 5.061598404310756472e-01 5.137676886867891257e-01 5.602451744072364237e-01 6.302098318721629511e-01 7.600278361658679982e-01 9.241865654403622621e-01 9.037107045481278522e-01 9.932970489028394301e-01
2.631979659634468227e+00 5.063751411202601638e-01 5.137676886867891257e-01 5.622972807802644191e-01 6.302098318721629511e-01 7.669835302972575208e-01 9.241865654403622621e-01 9.101160129070808846e-01 9.932970489028394301e-01
2.910753174839047386e+00 5.065951664172594349e-01 5.137676886867891257e-01 5.643902074399428370e-01 6.302098318721629511e-01 7.739340789137554300e-01 9.241865654403622621e-01 9.162736391403676350e-01 9.932970489028394301e-01
3.194483970475197054e+00 5.068196786320661174e-01 5.137676886867891257e-01 5.665215277358974788e-01 6.302098318721629511e-01 7.808644836195430816e-01 9.241865654403622621e-01 9.221604921963291179e-01 9.932970489028394301e-01
3.483421386143199516e+00 5.070484646534769713e-01 5.137676886867891257e-01 5.686882637937392682e-01 6.302098318721629511e-01 7.877622373827972702e-01 9.241865654403622621e-01 9.277785649754373143e-01 9.932970489028394301e-01
3.777828360161207932e+00 5.072813072832922376e-01 5.137676886867891257e-01 5.708865865215355662e-01 6.302098318721629511e-01 7.946032570469390155e-01 9.241865654403622621e-01 9.331110480772430993e-01 9.932970489028394301e-01
4.077982187310615458e+00 5.075231328078493309e-01 5.137676886867891257e-01 5.732882938746755030e-01 6.302098318721629511e-01 8.013848503265705858e-01 9.241865654403622621e-01 9.381538783343470467e-01 9.932970489028394301e-01
4.384175312120072832e+00 5.077627742383639120e-01 5.137676886867891257e-01 5.755459897256579582e-01 6.302098318721629511e-01 8.080682533501037934e-01 9.241865654403622621e-01 9.429214864293495868e-01 9.932970489028394301e-01
4.696716157878464415e+00 5.080051674504172388e-01 5.137676886867891257e-01 5.778252088478796900e-01 6.302098318721629511e-01 8.146493597597652681e-01 9.241865654403622621e-01 9.474014017678261679e-01 9.932970489028394301e-01
5.015929991292312984e+00 5.082499299295413220e-01 5.137676886867891257e-01 5.801191574744594126e-01 6.302098318721629511e-01 8.211060183459151229e-01 9.241865654403622621e-01 9.515931742416359196e-01 9.932970489028394301e-01
5.342159822385013968e+00 5.084962150082111831e-01 5.137676886867891257e-01 5.824233618383711786e-01 6.302098318721629511e-01 8.274202109155759377e-01 9.241865654403622621e-01 9.554975433431902587e-01 9.932970489028394301e-01
5.675767338872659273e+00 5.087439831893438846e-01 5.137676886867891257e-01 5.847294196872270255e-01 6.302098318721629511e-01 8.335911319836883937e-01 9.241865654403622621e-01 9.591243936173078355e-01 9.932970489028394301e-01
6.017133873842959169e+00 5.089917835254690326e-01 5.137676886867891257e-01 5.870390818658688392e-01 6.302098318721629511e-01 8.395871285837053222e-01 9.241865654403622621e-01 9.624825298206916013e-01 9.932970489028394301e-01
6.366661405111021743e+00 5.092396274809024570e-01 5.137676886867891257e-01 5.893385229962826433e-01 6.302098318721629511e-01 8.454011979144553379e-01 9.241865654403622621e-01 9.655807663813301689e-01 9.932970489028394301e-01
6.724773584130691262e+00 5.094868519578108490e-01 5.137676886867891257e-01 5.916215727936282587e-01 6.302098318721629511e-01 8.510119662430046805e-01 9.241865654403622621e-01 9.684249666291284697e-01 9.932970489028394301e-01
7.091916791807440390e+00 5.097319052287987429e-01 5.137676886867891257e-01 5.938870239419449248e-01 6.302098318721629511e-01 8.564289877224688929e-01 9.241865654403622621e-01 9.710310856992139250e-01 9.932970489028394301e-01
7.468561217995938861e+00 5.099748829292747310e-01 5.137676886867891257e-01 5.961216792981923751e-01 6.302098318721629511e-01 8.616209207740438414e-01 9.241865654403622621e-01 9.734083860033281299e-01 9.932970489028394301e-01
7.855201960882657986e+00 5.102147420573167613e-01 5.137676886867891257e-01 5.983232250960459631e-01 6.302098318721629511e-01 8.666007074392811926e-01 9.241865654403622621e-01 9.755745956104012739e-01 9.932970489028394301e-01
8.252360141865084486e+00 5.104504808918048919e-01 5.137676886867891257e-01 6.004798498635035564e-01 6.302098318721629511e-01 8.713419264871620218e-01 9.241865654403622621e-01 9.775369404551850216e-01 9.932970489028394301e-01
8.660584030962786173e+00 5.106810926705415143e-01 5.137676886867891257e-01 6.025895201557533998e-01 6.302098318721629511e-01 8.758405270356184324e-01 9.241865654403622621e-01 9.793177774523655899e-01 9.932970489028394301e-01
9.080450177253652555e+00 5.109066579788933415e-01 5.137676886867891257e-01 6.046407303776965003e-01 6.302098318721629511e-01 8.801053751313170359e-01 9.241865654403622621e-01 9.809218355104614151e-01 9.932970489028394301e-01
9.512564538348300403e+00 5.111252556838863370e-01 5.137676886867891257e-01 6.066299334990847836e-01 6.302098318721629511e-01 8.841379427122417756e-01 9.241865654403622621e-01 9.823680731118411558e-01 9.932970489028394301e-01
9.957563602528466618e+00 5.113375102265562688e-01 5.137676886867891257e-01 6.085495419104524073e-01 6.302098318721629511e-01 8.879192327461593592e-01 9.241865654403622621e-01 9.836661138038664820e-01 9.932970489028394301e-01
1.041611549691665850e+01 5.115411537925473873e-01 5.137676886867891257e-01 6.103942826974613212e-01 6.302098318721629511e-01 8.914664530433973333e-01 9.241865654403622621e-01 9.848274502878903158e-01 9.932970489028394301e-01
1.088892107495357209e+01 5.117372878959068894e-01 5.137676886867891257e-01 6.121598829951910847e-01 6.302098318721629511e-01 8.947735910744500920e-01 9.241865654403622621e-01 9.858687023580734454e-01 9.932970489028394301e-01
1.137671497657861153e+01 5.119238943059450930e-01 5.137676886867891257e-01 6.138368891301828612e-01 6.302098318721629511e-01 8.978374827320034779e-01 9.241865654403622621e-01 9.867962761854629505e-01 9.932970489028394301e-01
1.188026665487874567e+01 5.121011410478393255e-01 5.137676886867891257e-01 6.154299040749057204e-01 6.302098318721629511e-01 9.006819719658420986e-01 9.241865654403622621e-01 9.876228974853418219e-01 9.932970489028394301e-01
1.240038136363289567e+01 5.122692536206716607e-01 5.137676886867891257e-01 6.169329986791665110e-01 6.302098318721629511e-01 9.033168569233428480e-01 9.241865654403622621e-01 9.883579381274292253e-01 9.932970489028394301e-01
1.293790110116873038e+01 5.124264771758375581e-01 5.137676886867891257e-01 6.183411231490908433e-01 6.302098318721629511e-01 9.057216622686421470e-01 9.241865654403622621e-01 9.890109727194469347e-01 9.932970489028394301e-01
1.349370550729391383e+01 5.125738799416066360e-01 5.137676886867891257e-01 6.196526327439459969e-01 6.302098318721629511e-01 9.079296539223623563e-01 9.241865654403622621e-01 9.895879937545006833e-01 9.932970489028394301e-01
1.406871271178152227e+01 5.127096772546133607e-01 5.137676886867891257e-01 6.208690086873431824e-01 6.302098318721629511e-01 9.099356593090921486e-01 9.241865654403622621e-01 9.900960652224943814e-01 9.932970489028394301e-01
1.466388013497899223e+01 5.128362848781776728e-01 5.137676886867891257e-01 6.219888936031521265e-01 6.302098318721629511e-01 9.117577908010148224e-01 9.241865654403622621e-01 9.905463589270012692e-01 9.932970489028394301e-01
1.528020524355350318e+01 5.129519299611613459e-01 5.137676886867891257e-01 6.230213560265023265e-01 6.302098318721629511e-01 9.133967750038189948e-01 9.241865654403622621e-01 9.909409221741595220e-01 9.932970489028394301e-01
1.591872626714084049e+01 5.130584124940646973e-01 5.137676886867891257e-01 6.239564291004141561e-01 6.302098318721629511e-01 9.148670265265739232e-01 9.241865654403622621e-01 9.912863879332769468e-01 9.932970489028394301e-01
1.658052288466201674e+01 5.131540545691374300e-01 5.137676886867891257e-01 6.248078455177481505e-01 6.302098318721629511e-01 9.161818834624659846e-01 9.241865654403622621e-01 9.915896510967563415e-01 9.932970489028394301e-01
1.726671689221685924e+01 5.132403073590569020e-01 5.137676886867891257e-01 6.255705932928756763e-01 6.302098318721629511e-01 9.173523358637243330e-01 9.241865654403622621e-01 9.918535588790373669e-01 9.932970489028394301e-01
1.797847286763545682e+01 5.133175661462786588e-01 5.137676886867891257e-01 6.262486587302986685e-01 6.302098318721629511e-01 9.183803629827784754e-01 9.241865654403622621e-01 9.920818071613085598e-01 9.932970489028394301e-01
1.871699884982276885e+01 5.133849120807880695e-01 5.137676886867891257e-01 6.268537788346828510e-01 6.302098318721629511e-01 9.192985436699039337e-01 9.241865654403622621e-01 9.922787578593078583e-01 9.932970489028394301e-01
1.948354705380798180e+01 5.134462569741895521e-01 5.137676886867891257e-01 6.273821732065836265e-01 6.302098318721629511e-01 9.200820739446099461e-01 9.241865654403622621e-01 9.924502410677007447e-01 9.932970489028394301e-01
2.027941464473876110e+01 5.134991420300544229e-01 5.137676886867891257e-01 6.278514742198901821e-01 6.302098318721629511e-01 9.207707320626898895e-01 9.241865654403622621e-01 9.925964424722975021e-01 9.932970489028394301e-01
2.110594459577498583e+01 5.135449495828721123e-01 5.137676886867891257e-01 6.282550949152654329e-01 6.302098318721629511e-01 9.213642367846129888e-01 9.241865654403622621e-01 9.927207374052038347e-01 9.932970489028394301e-01
2.196452665578526364e+01 5.135843380909723699e-01 5.137676886867891257e-01 6.285991949560605363e-01 6.302098318721629511e-01 9.218660769528366217e-01 9.241865654403622621e-01 9.928264107037234609e-01 9.932970489028394301e-01
2.285659845281139013e+01 5.136173946164028781e-01 5.137676886867891257e-01 6.288946633742671377e-01 6.302098318721629511e-01 9.223043800133271519e-01 9.241865654403622621e-01 9.929151430082765462e-01 9.932970489028394301e-01
2.378364675836184361e+01 5.136463414255418858e-01 5.137676886867891257e-01 6.291515194075887329e-01 6.302098318721629511e-01 9.226708068951083863e-01 9.241865654403622621e-01 9.929875069722184922e-01 9.932970489028394301e-01
2.474720893570122726e+01 5.136702715296557198e-01 5.137676886867891257e-01 6.293525125474075388e-01 6.302098318721629511e-01 9.229650455097471173e-01 9.241865654403622621e-01 9.930517155352525105e-01 9.932970489028394301e-01
2.574887459245818633e+01 5.136903198557720707e-01 5.137676886867891257e-01 6.295370504888859742e-01 6.302098318721629511e-01 9.232256274569493604e-01 9.241865654403622621e-01 9.931005877567071760e-01 9.932970489028394301e-01
2.679028745418386137e+01 5.137058434942254337e-01 5.137676886867891257e-01 6.296777036719936049e-01 6.302098318721629511e-01 9.234305312804902410e-01 9.241865654403622621e-01 9.931445326218013570e-01 9.932970489028394301e-01
2.787314747112841218e+01 5.137201440156593524e-01 5.137676886867891257e-01 6.297920452532702607e-01 6.302098318721629511e-01 9.235900807338406349e-01 9.241865654403622621e-01 9.931782776976965099e-01 9.932970489028394301e-01
2.899921316568948981e+01 5.137311103650125110e-01 5.137676886867891257e-01 6.298928678029145356e-01 6.302098318721629511e-01 9.237346976856466441e-01 9.241865654403622621e-01 9.932041733167078501e-01 9.932970489028394301e-01
3.017030422299331605e+01 5.137395006684333243e-01 5.137676886867891257e-01 6.299702719426983899e-01 6.302098318721629511e-01 9.238460003470227999e-01 9.241865654403622621e-01 9.932264409304710773e-01 9.932970489028394301e-01

